The R-Process Alliance: Discovery of a low-alpha, r-Process-Enhanced Metal-Poor Star in the Galactic Halo

A new moderately r-process-enhanced metal-poor star, RAVE J093730.5-062655, has been identified in the Milky Way halo as part of an ongoing survey by the R-Process Alliance. The temperature and surface gravity indicate that J0937-0626 is likely a horizontal branch star. At [Fe/H] = -1.86, J0937-0626 is found to have subsolar [X/Fe] ratios for nearly every light, alpha, and Fe-peak element. The low [alpha/Fe] ratios can be explained by an ~0.6 dex excess of Fe; J0937-0626 is therefore similar to the subclass of "iron-enhanced" metal-poor stars. A comparison with Milky Way field stars at [Fe/H] = -2.5 suggests that J0937-0626 was enriched in material from an event, possibly a Type Ia supernova, that created a significant amount of Cr, Mn, Fe, and Ni and smaller amounts of Ca, Sc, Ti, and Zn. The r-process enhancement of J0937-0626 is likely due to a separate event, which suggests that its birth environment was highly enriched in r-process elements. The kinematics of J0937-0626, based on Gaia DR2 data, indicate a retrograde orbit in the Milky Way halo; J0937-0626 was therefore likely accreted from a dwarf galaxy that had significant r-process enrichment.

==> SakariTable2.txt <==
Na I  5895.92  0.00  -0.180 -9.99  4.13  SYN
Mg I  4167.28  4.34  -0.745 -9.99  5.56  SYN
Mg I  4703.00  4.34  -0.670 -9.99  5.46  SYN
Mg I  5528.41  4.34  -0.480 -9.99  5.44  SYN
Al I  3944.00  0.00  -0.640 -9.99  3.17  SYN
Al I  3961.52  0.01  -0.340 -9.99  3.24  SYN
Si I  3905.52  1.91  -1.090 -9.99  5.20  SYN
Ca I  4283.01  1.89  -0.220  35.7 -9.99  EW 
Ca I  4289.37  1.88  -0.300  29.7 -9.99  EW 
Ca I  4302.54  1.90   0.275  63.1 -9.99  EW 
Ca I  4318.66  1.90  -0.360  31.2 -9.99  EW
Ca I  4425.44  1.88  -0.360  26.6 -9.99  EW
Ca I  4435.68  1.89  -0.520  45.0 -9.99  EW
Ca I  4455.89  1.90  -0.530  19.9 -9.99  EW
Ca I  5262.24  2.52  -0.470  13.1 -9.99  EW
Ca I  5588.74  2.52   0.210  37.5 -9.99  EW
Ca I  5594.47  2.52   0.097  23.5 -9.99  EW
Ca I  5598.49  2.52  -0.087  20.9 -9.99  EW
Ca I  5857.45  2.93   0.230  13.7 -9.99  EW
Ca I  6102.73  1.88  -0.790  14.9 -9.99  EW
Ca I  6122.23  1.89  -0.320  42.9 -9.99  EW
Ca I  6162.17  1.90  -0.090  52.8 -9.99  EW
Ca I  6439.08  2.52   0.390  45.5 -9.99  EW
Ca I  6493.79  2.52  -0.320  15.4 -9.99  EW
Sc II 4314.08  0.62  -0.100  68.6 -9.99  EW
Sc II 4320.73  0.61  -0.260  67.3 -9.99  EW
Sc II 4400.38  0.61  -0.540  40.1 -9.99  EW
Sc II 4415.55  0.60  -0.640  30.2 -9.99  EW
Sc II 4670.40  1.36  -0.580  10.6 -9.99  EW
Sc II 5031.03  1.36  -0.400  15.0 -9.99  EW
Sc II 5526.79  1.77   0.030  16.1 -9.99  EW
Ti I  4533.25  0.85   0.480  26.5 -9.99  EW
Ti I  4534.78  0.84   0.280  17.0 -9.99  EW
Ti I  4981.73  0.84   0.500  26.1 -9.99  EW
Ti I  4991.06  0.84   0.380  29.4 -9.99  EW
Ti I  4999.50  0.83   0.250  28.4 -9.99  EW
Ti I  5007.21  0.82   0.168  28.7 -9.99  EW
Ti II 4161.53  1.08  -2.160  28.0 -9.99  EW
Ti II 4163.63  2.59  -0.400  52.9 -9.99  EW
Ti II 4301.93  1.16  -1.160  81.0 -9.99  EW
Ti II 4312.86  1.18  -1.160  80.3 -9.99  EW
Ti II 4395.85  1.24  -2.170  30.3 -9.99  EW
Ti II 4417.71  1.16  -1.430  82.7 -9.99  EW
Ti II 4418.33  1.24  -2.450  33.4 -9.99  EW
Ti II 4441.73  1.18  -2.410  16.6 -9.99  EW
Ti II 4444.56  1.12  -2.030  21.8 -9.99  EW
Ti II 4450.48  1.08  -1.450  62.7 -9.99  EW
Ti II 4464.45  1.16  -2.080  40.8 -9.99  EW
Ti II 4470.86  1.16  -2.280  26.3 -9.99  EW
Ti II 4529.47  1.57  -2.040  23.0 -9.99  EW
Ti II 4589.96  1.24  -1.780  44.7 -9.99  EW
Ti II 4708.67  1.24  -2.210  15.0 -9.99  EW
Ti II 4763.88  1.22  -2.450  16.2 -9.99  EW
Ti II 4779.99  2.05  -1.370  23.9 -9.99  EW
Ti II 4805.09  2.06  -1.120  36.4 -9.99  EW
Ti II 5129.16  1.89  -1.390  26.6 -9.99  EW
Ti II 5154.07  1.57  -1.520  16.6 -9.99  EW
Ti II 5185.91  1.89  -1.350  27.6 -9.99  EW
Ti II 5188.68  1.58  -1.220  66.7 -9.99  EW
Ti II 5226.55  1.57  -1.000  57.5 -9.99  EW
Ti II 5336.77  1.58  -1.700  25.4 -9.99  EW
Ti II 5381.01  1.57  -1.780  16.5 -9.99  EW
Cr I  4580.06  0.94  -1.650  16.1 -9.99  EW
Cr I  4616.14  0.98  -1.190  31.8 -9.99  EW
Cr I  4646.17  1.03  -0.700  24.8 -9.99  EW
Cr I  4652.16  1.00  -1.030  33.3 -9.99  EW
Cr I  5206.04  0.94   0.019  72.7 -9.99  EW
Cr I  5208.41  0.94   0.160  93.2 -9.99  EW
Cr I  5409.80  1.03  -0.720  29.6 -9.99  EW
Cr II 4558.65  4.07  -0.660  47.2 -9.99  EW
Cr II 4588.20  4.07  -0.640  36.0 -9.99  EW
Cr II 4824.13  3.87  -1.230  30.0 -9.99  EW
Cr II 4848.24  3.86  -1.130  23.6 -9.99  EW
Mn I  4823.51  2.32   0.140  17.0 -9.99  EW
Fe I  4408.42  2.20  -1.775  28.8 -9.99  EW
Fe I  4430.61  2.22  -1.728  25.3 -9.99  EW
Fe I  4442.34  2.22  -1.228  53.0 -9.99  EW
Fe I  4443.19  2.86  -1.043  27.6 -9.99  EW
Fe I  4447.72  2.22  -1.339  47.0 -9.99  EW
Fe I  4466.55  2.83  -0.600  48.4 -9.99  EW
Fe I  4476.02  2.85  -0.819  50.9 -9.99  EW
Fe I  4494.56  2.20  -1.143  59.4 -9.99  EW
Fe I  4528.61  2.18  -0.887  83.3 -9.99  EW
Fe I  4531.15  1.48  -2.101  39.8 -9.99  EW
Fe I  4592.66  1.56  -2.462  30.6 -9.99  EW
Fe I  4602.95  1.49  -2.208  42.4 -9.99  EW
Fe I  4707.27  3.24  -1.080  21.3 -9.99  EW
Fe I  4736.77  3.21  -0.752  29.9 -9.99  EW
Fe I  4871.31  2.87  -0.362  66.2 -9.99  EW
Fe I  4872.13  2.88  -0.567  53.1 -9.99  EW
Fe I  4890.75  2.88  -0.394  62.8 -9.99  EW
Fe I  4891.49  2.85  -0.111  82.4 -9.99  EW
Fe I  4918.99  2.87  -0.342  64.2 -9.99  EW
Fe I  4920.50  2.83   0.060  93.7 -9.99  EW
Fe I  4966.10  3.33  -0.871  20.6 -9.99  EW
Fe I  4994.13  0.91  -2.969  28.6 -9.99  EW
Fe I  5001.86  3.88   0.010  31.7 -9.99  EW
Fe I  5006.12  2.83  -0.615  55.4 -9.99  EW
Fe I  5012.07  0.86  -2.642  53.2 -9.99  EW
Fe I  5041.07  0.96  -3.086  30.5 -9.99  EW
Fe I  5041.75  1.49  -2.203  43.7 -9.99  EW
Fe I  5049.82  2.28  -1.355  47.4 -9.99  EW
Fe I  5051.63  0.92  -2.764  41.9 -9.99  EW
Fe I  5068.76  2.94  -1.041  26.7 -9.99  EW
Fe I  5074.75  4.22  -0.200  21.4 -9.99  EW
Fe I  5083.35  0.96  -2.842  29.7 -9.99  EW
Fe I  5098.70  2.18  -2.030  25.5 -9.99  EW
Fe I  5123.72  1.01  -3.058  25.5 -9.99  EW
Fe I  5133.69  4.18   0.140  33.7 -9.99  EW
Fe I  5142.93  0.96  -3.080  23.2 -9.99  EW
Fe I  5150.85  0.99  -3.037  22.6 -9.99  EW
Fe I  5162.29  4.18   0.020  24.0 -9.99  EW
Fe I  5171.61  1.48  -1.721  67.9 -9.99  EW
Fe I  5191.45  3.04  -0.551  46.7 -9.99  EW
Fe I  5192.34  3.00  -0.421  53.5 -9.99  EW
Fe I  5194.94  1.56  -2.021  44.4 -9.99  EW
Fe I  5202.34  2.18  -1.838  26.8 -9.99  EW
Fe I  5216.28  1.61  -1.820  44.0 -9.99  EW
Fe I  5232.95  2.94  -0.190  81.2 -9.99  EW
Fe I  5266.55  3.00  -0.385  52.8 -9.99  EW
Fe I  5281.79  3.04  -0.700  30.3 -9.99  EW
Fe I  5283.62  3.24  -0.524  51.1 -9.99  EW
Fe I  5302.30  3.28  -0.880  26.7 -9.99  EW
Fe I  5324.19  3.21  -0.100  55.8 -9.99  EW
Fe I  5328.53  1.56  -1.850  69.1 -9.99  EW
Fe I  5339.93  3.27  -0.720  29.8 -9.99  EW
Fe I  5364.86  4.45   0.228  24.7 -9.99  EW
Fe I  5369.96  4.37   0.350  33.2 -9.99  EW
Fe I  5383.37  4.31   0.500  43.9 -9.99  EW
Fe I  5393.17  3.24  -0.920  24.0 -9.99  EW
Fe I  5397.12  0.91  -1.982  96.9 -9.99  EW
Fe I  5405.77  0.99  -1.852  99.2 -9.99  EW
Fe I  5415.19  4.39   0.500  40.2 -9.99  EW
Fe I  5424.07  4.32   0.520  42.6 -9.99  EW
Fe I  5429.69  0.96  -1.881 102.0 -9.99  EW
Fe I  5434.52  1.01  -1.910  89.2 -9.99  EW
Fe I  5446.91  0.99  -1.914  97.2 -9.99  EW
Fe I  5455.60  1.01  -2.091  96.2 -9.99  EW
Fe I  5497.51  1.01  -2.849  35.5 -9.99  EW
Fe I  5501.46  0.96  -3.046  29.1 -9.99  EW
Fe I  5506.79  0.99  -2.789  39.5 -9.99  EW
Fe I  5569.61  3.42  -0.540  22.0 -9.99  EW
Fe I  5586.75  3.37  -0.210  50.1 -9.99  EW
Fe I  5615.66  3.33   0.050  59.8 -9.99  EW
Fe I  5658.82  3.40  -0.793  20.0 -9.99  EW
Fe I  6065.48  2.61  -1.490  20.9 -9.99  EW
Fe I  6136.61  2.45  -1.410  40.4 -9.99  EW
Fe I  6137.69  2.59  -1.346  30.3 -9.99  EW
Fe I  6191.55  2.43  -1.416  32.6 -9.99  EW
Fe I  6230.74  2.56  -1.276  35.8 -9.99  EW
Fe I  6301.50  3.65  -0.720  24.2 -9.99  EW
Fe I  6393.61  2.43  -1.576  29.3 -9.99  EW
Fe I  6400.00  3.60  -0.290  29.7 -9.99  EW
Fe I  6430.84  2.18  -1.990  22.0 -9.99  EW
Fe I  6494.98  2.40  -1.239  41.1 -9.99  EW
Fe I  6677.99  2.69  -1.420  28.0 -9.99  EW
Fe II 4178.86  2.57  -2.530  72.0 -9.99  EW
Fe II 4416.83  2.78  -2.610  59.5 -9.99  EW
Fe II 4489.18  2.83  -2.970  30.3 -9.99  EW
Fe II 4491.40  2.86  -2.690  39.4 -9.99  EW
Fe II 4508.29  2.86  -2.220  65.6 -9.99  EW
Fe II 4515.34  2.84  -2.480  57.6 -9.99  EW
Fe II 4520.22  2.81  -2.610  50.6 -9.99  EW
Fe II 4541.52  2.86  -3.050  39.2 -9.99  EW
Fe II 4555.89  2.83  -2.280  76.6 -9.99  EW
Fe II 4629.34  2.81  -2.380  63.4 -9.99  EW
Fe II 5197.57  3.23  -2.100  50.6 -9.99  EW
Fe II 5234.63  3.22  -2.118  60.6 -9.99  EW
Fe II 5276.00  3.20  -1.950  66.7 -9.99  EW
Fe II 5284.10  2.89  -3.190  30.3 -9.99  EW
Fe II 5534.85  3.24  -2.920  23.6 -9.99  EW
Fe II 6456.38  3.90  -2.075  26.7 -9.99  EW
Fe II 6516.08  2.89  -3.450  17.5 -9.99  EW
Fe II 4981.73  0.84   0.500  26.1 -9.99  EW
Co I  4121.30  0.92  -0.320  25.9 -9.99  EW
Ni I  4648.66  3.42  -0.160  15.7 -9.99  EW
Ni I  4714.42  3.38   0.230  20.5 -9.99  EW
Ni I  5476.92  1.83  -0.890  39.5 -9.99  EW
Zn I  4722.15  4.03  -0.338 -9.99  2.45  SYN
Zn I  4810.54  4.08  -0.170 -9.99  2.35  SYN
Sr II 4215.52  0.00  -0.140 -9.99  0.96  SYN
Y  II 4883.69  1.08   0.070 -9.99  0.05  SYN
Y  II 4900.11  1.03  -0.090 -9.99  0.05  SYN
Zr II 4161.21  0.71  -0.720 -9.99  0.72  SYN
Zr II 4208.98  0.71  -0.460 -9.99  0.52  SYN
Ba II 5853.69  0.60  -1.010 -9.99  0.27  SYN
Ba II 6141.73  0.70  -0.077 -9.99  0.47  SYN
Ba II 6496.91  0.60  -0.380 -9.99  0.47  SYN
La II 4086.71  0.00  -0.070 -9.99 -0.36  SYN
La II 4123.23  0.32   0.130 -9.99 -0.33  SYN
La II 4333.75  0.17  -0.060 -9.99 -0.36  SYN
Ce II 4562.37  0.48   0.210 -9.99  0.07  SYN
Pr II 4179.39  0.20   0.293 -9.99 -0.44  SYN
Nd II 4061.09  0.47   0.550 -9.99  0.01  SYN
Nd II 5319.82  0.55  -0.140 -9.99  0.26  SYN
Eu II 3819.67  0.00   0.510 -9.99 -0.59  SYN
Eu II 4129.70  0.00   0.220 -9.99 -0.52  SYN
Eu II 4205.04  0.00   0.210 -9.99 -0.59  SYN
Gd II 4251.73  0.38  -0.220 -9.99 -0.09  SYN
Dy II 4103.31  0.10  -0.370 -9.99  0.19  SYN
Th II 4019.13  0.00  -0.230 -9.99 -0.79  SYN

